LayeredMAPF: a decomposition of MAPF instance to reduce solving costs

Multi-agent pathfinding (MAPF) holds significant utility within autonomous systems, however, the calculation and memory space required for multi-agent path finding (MAPF) grows exponentially as the number of agents increases. This often results in some MAPF instances being unsolvable under limited computational resources and memory space, thereby limiting the application of MAPF in complex scenarios. Hence, we propose a decomposition approach for MAPF instances, which breaks down instances involving a large number of agents into multiple isolated subproblems involving fewer agents. Moreover, we present a framework to enable general MAPF algorithms to solve each subproblem independently and merge their solutions into one conflict-free final solution, and avoid loss of solvability as much as possible. Unlike existing works that propose isolated methods aimed at reducing the time cost of MAPF, our method is applicable to all MAPF methods. In our results, we apply decomposition to multiple state-of-the-art MAPF methods using a classic MAPF benchmark\footnote{https://movingai.com/benchmarks/mapf.html}. The decomposition of MAPF instances is completed on average within 1s, and its application to seven MAPF methods reduces the memory usage or time cost significantly, particularly for serial methods. Based on massive experiments, we speculate the possibilty about loss of solvability caused by our method is $<$ 1\%. To facilitate further research within the community, we have made the source code of the proposed algorithm publicly available\footnote{https://github.com/JoeYao-bit/LayeredMAPF/tree/minimize\_dependence}.

==> coverletter.txt <==
Dear Editors,

On behalf of all authors, I would like to ask you to consider our manuscript entitled “LayeredMAPF: a decomposition of MAPF instance without compromising solvability” for publication in IEEE T-RO as an original research article. 

The computational and memory demands of multi-agent path finding (MAPF) escalate exponentially with the increasing number of agents. Consequently, many MAPF scenarios become intractable due to constraints in computational resources and memory, constraining the applicability of MAPF in intricate settings.

To address this challenge, we advocate a decomposition approach for MAPF instances. This method dissects instances involving numerous agents into several isolated subproblems with fewer agents. Additionally, we introduce a framework that empowers general MAPF algorithms to tackle each subproblem autonomously and amalgamate their solutions into a unified, conflict-free final solution, ensuring solvability. Unlike existing approaches that focus on isolated techniques to mitigate the time complexity of MAPF, our methodology is universally applicable to all MAPF methods.

In our experiments, we employ decomposition across various state-of-the-art MAPF methodologies using a well-established MAPF benchmark (https://movingai.com/benchmarks/mapf.html). On average, the decomposition of MAPF instances is achieved within 1 second. Moreover, its integration with seven MAPF methodologies markedly reduces memory usage or time complexity, particularly benefiting serial methodologies.

To foster further exploration within the research community, we have made the source code of our proposed algorithm publicly accessible on https://github.com/JoeYao-bit/LayeredMAPF/tree/minimize_dependence.

This manuscript has not been published and is not under consideration for publication elsewhere. All the authors have approved the manuscript and agree with this submission.

Sincerely,

YaoZhuo, PhD candidate, yaozhuo@buaa.edu.cn;
Prof.WangWei, PhD, wangweilab@buaa.edu.cn.

Beihang University 

37 XueYuan Road, Haidian District, Beijing, 100083


